Inter-Robot Interactions in Multi-Robot Systems Using Braids

This paper describes a framework for multi-robot coordination and motion planning with emphasis on inter-agent interactions. We focus on the characterization of inter-agent interactions with sufficient level of abstraction so as to allow for the enforcement of desired interaction patterns in a provably safe (i.e., collision-free) manner, e.g., for achieving rich movement patterns in a shared space, or to exchange sensor information. We propose to specify interaction patterns through elements of the so-called braid group. This allows us to not focus on a particular pattern per se, but rather on the problem of being able to execute a whole class of patterns. The result from such a construction is a hybrid system driven by symbolic inputs that must be mapped onto actual paths that both realize the desired interaction levels and remain safe in the sense that collisions are avoided.

==> Compact_Braid_Data.csv <==
time, x1, y1, x2, y2, x3, y3, x4, y4, x5, y5, x6, y6, minimum_pairwise_distance, agent_i, agent_j
0.00824,1.7379,-1.3485,1.7309,-0.85285,1.7248,-0.37185,1.7545,0.15288,1.7356,0.6484,1.7294,1.1308,0.48104,2,3
0.64755,1.727,-1.3466,1.6929,-0.8596,1.7166,-0.37021,1.7092,0.14737,1.7266,0.6487,1.6956,1.1261,0.47844,5,6
1.2723,1.7103,-1.3441,1.6516,-0.87548,1.7006,-0.36527,1.6606,0.129,1.7089,0.64995,1.6536,1.111,0.4644,5,6
1.8724,1.6946,-1.339,1.6144,-0.90078,1.6841,-0.35817,1.6165,0.099778,1.6967,0.65271,1.6152,1.0851,0.44004,5,6
2.4554,1.6787,-1.3324,1.5747,-0.94179,1.6741,-0.35189,1.5713,0.05458,1.6757,0.65963,1.577,1.0519,0.40419,1,2
3.0365,1.6617,-1.3246,1.5409,-0.98601,1.6511,-0.33755,1.5342,0.002222,1.6573,0.66824,1.5419,1.0075,0.3584,5,6
3.6107,1.644,-1.3133,1.5077,-1.041,1.6337,-0.32271,1.5008,-0.050824,1.6389,0.67899,1.5107,0.9603,0.30265,3,4
4.1605,1.6274,-1.3007,1.4815,-1.0895,1.6145,-0.30215,1.4742,-0.0993,1.6218,0.69137,1.4832,0.9086,0.24669,3,4
4.7813,1.6099,-1.2837,1.4573,-1.1348,1.6016,-0.28342,1.4512,-0.14338,1.6039,0.70811,1.4563,0.86274,0.20547,3,4
5.4502,1.5952,-1.2658,1.4351,-1.1752,1.5936,-0.27208,1.4296,-0.18308,1.5788,0.73897,1.4311,0.82167,0.1693,5,6
6.0551,1.5524,-1.2057,1.4087,-1.2179,1.5501,-0.19772,1.4031,-0.2281,1.5311,0.80804,1.4022,0.77436,0.13321,5,6
6.6397,1.5005,-1.1304,1.382,-1.2541,1.5098,-0.13401,1.379,-0.26274,1.4809,0.86489,1.3793,0.74023,0.16079,5,6
7.2186,1.4559,-1.0528,1.356,-1.2845,1.4615,-0.058433,1.3534,-0.29244,1.4196,0.93367,1.3571,0.70777,0.23439,5,6
7.7859,1.4122,-0.98827,1.3341,-1.3063,1.4043,0.016335,1.3325,-0.31713,1.37,0.98751,1.3387,0.68363,0.30549,5,6
8.3589,1.3747,-0.936,1.3124,-1.3261,1.3617,0.06405,1.3121,-0.33654,1.3325,1.0319,1.3233,0.66594,0.36603,5,6
8.915,1.3502,-0.90687,1.2963,-1.3395,1.3215,0.10516,1.2966,-0.34978,1.3035,1.0692,1.3082,0.6508,0.41839,5,6
9.5323,1.3164,-0.8667,1.2822,-1.3509,1.2892,0.13338,1.282,-0.36154,1.2769,1.1044,1.2944,0.6404,0.46432,5,6
10.148,1.278,-0.83389,1.2526,-1.3702,1.2583,0.15928,1.2512,-0.38272,1.2557,1.1339,1.259,0.61167,0.45196,1,4
10.73,1.2452,-0.81345,1.219,-1.3858,1.2243,0.1877,1.2185,-0.39848,1.2284,1.1634,1.1941,0.56202,0.37553,3,6
11.311,1.2085,-0.79918,1.1841,-1.3949,1.187,0.21872,1.1808,-0.41147,1.2007,1.1853,1.1214,0.50625,0.29493,3,6
11.887,1.1638,-0.79004,1.1478,-1.4017,1.1598,0.23971,1.1465,-0.41559,1.1746,1.1994,1.056,0.45783,0.24155,3,6
12.46,1.1243,-0.78697,1.1146,-1.4037,1.1379,0.25713,1.1095,-0.41687,1.145,1.2108,1.0064,0.41406,0.2047,3,6
12.981,1.0936,-0.78937,1.0838,-1.4027,1.1257,0.26732,1.0813,-0.41399,1.1175,1.2154,0.9672,0.37869,0.19369,3,6
13.658,1.0562,-0.79425,1.0496,-1.3985,1.11,0.28018,1.044,-0.40759,1.0804,1.2181,0.93166,0.34296,0.18907,3,6
14.273,1.023,-0.802,1.0168,-1.3929,1.0866,0.30102,1.008,-0.39769,1.0401,1.2145,0.89939,0.313,0.18764,3,6
14.863,0.96589,-0.81613,0.96892,-1.3813,1.0236,0.35982,0.95834,-0.38317,1.009,1.2098,0.86778,0.27846,0.17574,3,6
15.444,0.91973,-0.8292,0.91638,-1.3678,0.96667,0.41531,0.91023,-0.3696,1.009,1.2098,0.83775,0.24684,0.21214,3,6
16.02,0.87224,-0.8394,0.87318,-1.3585,0.9078,0.4774,0.86694,-0.35704,1.009,1.2098,0.8133,0.22175,0.27256,3,6
16.594,0.83964,-0.8481,0.83679,-1.351,0.86206,0.52563,0.83452,-0.34723,0.824,1.1596,0.79278,0.19905,0.33385,3,6
17.093,0.81366,-0.85404,0.8121,-1.3471,0.83161,0.5605,0.80767,-0.34071,0.7809,1.1451,0.78059,0.18443,0.37951,3,6
17.748,0.78701,-0.85688,0.78767,-1.3446,0.79123,0.60477,0.78117,-0.33436,0.76614,1.1381,0.76661,0.16849,0.43698,3,6
18.421,0.76768,-0.85939,0.75646,-1.3399,0.76083,0.63666,0.7537,-0.32928,0.70299,1.1169,0.74265,0.14362,0.47303,4,6
19.023,0.7228,-0.8644,0.71196,-1.3357,0.72536,0.66604,0.72196,-0.32131,0.67885,1.1094,0.69128,0.086758,0.40922,4,6
19.602,0.67747,-0.86763,0.66865,-1.3313,0.69419,0.68363,0.69279,-0.31273,0.6333,1.0983,0.63239,0.025892,0.34397,4,6
20.177,0.63608,-0.86831,0.62856,-1.3318,0.66131,0.69583,0.66463,-0.30324,0.60668,1.0961,0.57993,-0.030565,0.28553,4,6
20.759,0.60485,-0.86685,0.5925,-1.3316,0.63368,0.70173,0.64102,-0.29316,0.57751,1.0957,0.52871,-0.082586,0.23865,4,6
21.301,0.56896,-0.86461,0.56484,-1.3333,0.60327,0.70466,0.6248,-0.2829,0.55651,1.0978,0.48752,-0.12322,0.21058,4,6
21.916,0.54479,-0.86256,0.54075,-1.3345,0.5759,0.70347,0.60738,-0.2732,0.53535,1.1007,0.45097,-0.15798,0.19427,4,6
22.596,0.52202,-0.85989,0.52033,-1.3357,0.54416,0.70108,0.59301,-0.26256,0.52068,1.1031,0.42021,-0.18625,0.1889,4,6
23.22,0.49263,-0.85743,0.47509,-1.3397,0.50256,0.6933,0.53721,-0.21032,0.4828,1.1143,0.38694,-0.21836,0.15048,4,6
23.804,0.44796,-0.85153,0.42927,-1.3423,0.44933,0.68011,0.48301,-0.14668,0.43797,1.1278,0.35531,-0.24643,0.16204,4,6
24.385,0.39769,-0.84505,0.38606,-1.3458,0.3944,0.66474,0.42892,-0.069741,0.38986,1.143,0.32666,-0.27253,0.22712,4,6
24.961,0.35349,-0.83983,0.34561,-1.3483,0.34856,0.65204,0.38414,0.006016,0.3499,1.1561,0.30165,-0.29611,0.31318,4,6
25.526,0.3261,-0.83881,0.31131,-1.3501,0.30902,0.64049,0.34722,0.067541,0.31777,1.1646,0.28345,-0.31302,0.38587,4,6
26.144,0.28762,-0.83527,0.28402,-1.3513,0.2793,0.63209,0.31536,0.12079,0.3108,1.1672,0.26411,-0.33054,0.45423,4,6
26.769,0.26039,-0.83519,0.26055,-1.3514,0.25705,0.62696,0.28636,0.15996,0.3108,1.1672,0.25325,-0.34211,0.46792,3,4
27.377,0.23416,-0.83465,0.23524,-1.3512,0.22207,0.62213,0.26604,0.1817,0.24874,1.1802,0.21858,-0.37455,0.44263,3,4
27.972,0.2087,-0.8309,0.19287,-1.3523,0.1806,0.61679,0.24054,0.20676,0.18185,1.1878,0.16048,-0.43376,0.40006,1,6
28.552,0.18429,-0.82524,0.14917,-1.3518,0.13803,0.61476,0.21868,0.21955,0.1437,1.1878,0.098755,-0.49734,0.33887,1,6
29.128,0.16305,-0.81757,0.11055,-1.3515,0.10234,0.61628,0.18993,0.23006,0.09863,1.1866,0.043922,-0.55445,0.28883,1,6
29.683,0.14403,-0.80885,0.078876,-1.3514,0.069436,0.61941,0.15645,0.23369,0.07041,1.1822,0.001433,-0.59977,0.25308,1,6
30.245,0.12916,-0.79906,0.052707,-1.3505,0.043033,0.62126,0.11734,0.231,0.060693,1.1815,-0.038185,-0.64144,0.22989,1,6
30.908,0.11125,-0.78604,0.027725,-1.3509,0.019153,0.62518,0.074329,0.2239,0.060693,1.1815,-0.069368,-0.67428,0.2124,1,6
31.544,0.070172,-0.74703,-0.005365,-1.349,-0.015117,0.63187,0.025091,0.20778,-0.013217,1.1684,-0.10049,-0.70698,0.1753,1,6
32.137,0.01373,-0.67831,-0.049654,-1.3476,-0.060873,0.63979,-0.037515,0.18631,-0.062505,1.1541,-0.1333,-0.73904,0.15907,1,6
32.714,-0.034955,-0.60045,-0.096676,-1.3467,-0.10243,0.64726,-0.090484,0.16481,-0.10788,1.146,-0.16107,-0.76939,0.21083,1,6
33.293,-0.074075,-0.53228,-0.135,-1.3476,-0.13776,0.65159,-0.13844,0.15085,-0.15487,1.1366,-0.1857,-0.79183,0.28254,1,6
33.869,-0.11195,-0.46544,-0.16885,-1.3471,-0.17707,0.65515,-0.17119,0.14045,-0.19112,1.1315,-0.20491,-0.80881,0.35574,1,6
34.404,-0.14305,-0.41784,-0.19478,-1.3481,-0.20222,0.65815,-0.20136,0.1319,-0.21378,1.128,-0.21671,-0.82073,0.40958,1,6
35.065,-0.16934,-0.38015,-0.21853,-1.3478,-0.22623,0.65846,-0.22313,0.12629,-0.23784,1.1255,-0.23226,-0.83465,0.45884,1,6
35.694,-0.20591,-0.33578,-0.24456,-1.3472,-0.2591,0.66052,-0.27281,0.11524,-0.2451,1.1265,-0.26074,-0.86146,0.45595,1,4
36.301,-0.23633,-0.30414,-0.27538,-1.3434,-0.30365,0.66077,-0.32633,0.096812,-0.30466,1.1241,-0.31865,-0.92114,0.41093,1,4
36.88,-0.27441,-0.2711,-0.30326,-1.3354,-0.34846,0.66014,-0.39931,0.056589,-0.32044,1.1238,-0.37618,-0.97676,0.35069,1,4
37.461,-0.30479,-0.24898,-0.32852,-1.3264,-0.3876,0.65835,-0.45596,0.007181,-0.39095,1.1283,-0.431,-1.0316,0.29744,1,4
38.042,-0.32724,-0.23181,-0.35132,-1.3161,-0.42218,0.65738,-0.49878,-0.043601,-0.39872,1.1302,-0.486,-1.0869,0.25465,1,4
38.581,-0.34557,-0.22011,-0.37045,-1.3022,-0.44731,0.65702,-0.53157,-0.089191,-0.44344,1.1331,-0.51955,-1.1202,0.22746,1,4
39.263,-0.36237,-0.20914,-0.38994,-1.2855,-0.4728,0.65502,-0.56731,-0.14223,-0.46782,1.1377,-0.55893,-1.1617,0.20951,2,6
39.926,-0.38489,-0.19596,-0.40278,-1.2728,-0.51,0.65308,-0.59305,-0.18618,-0.48648,1.1418,-0.59279,-1.1951,0.20529,2,6
40.533,-0.45546,-0.14606,-0.47183,-1.1952,-0.55751,0.64963,-0.61966,-0.22932,-0.55301,1.149,-0.62908,-1.2338,0.16193,2,6
41.125,-0.51949,-0.092992,-0.52786,-1.1199,-0.60116,0.64828,-0.644,-0.26524,-0.59625,1.1555,-0.65684,-1.2595,0.19005,2,6
41.705,-0.57649,-0.037996,-0.57522,-1.0525,-0.64101,0.64653,-0.66452,-0.2938,-0.63953,1.1613,-0.66204,-1.2638,0.2285,2,6
42.284,-0.62361,0.012913,-0.6039,-1.0093,-0.6723,0.6455,-0.68391,-0.31655,-0.67702,1.1633,-0.66204,-1.2638,0.26109,2,6
42.85,-0.66489,0.058737,-0.6039,-1.0093,-0.69822,0.64562,-0.69934,-0.3347,-0.69476,1.1629,-0.66204,-1.2638,0.26109,2,6
43.542,-0.6982,0.10261,-0.68654,-0.89453,-0.72413,0.64456,-0.7144,-0.35006,-0.72344,1.1652,-0.72967,-1.3313,0.43888,2,6
44.182,-0.72974,0.14163,-0.728,-0.84374,-0.74413,0.64399,-0.75274,-0.38566,-0.73775,1.1651,-0.72967,-1.3313,0.45875,2,4
44.803,-0.76184,0.17823,-0.76177,-0.80447,-0.80765,0.63145,-0.81873,-0.44505,-0.78937,1.164,-0.79227,-1.3923,0.36391,2,4
45.389,-0.7919,0.21145,-0.7937,-0.77616,-0.85691,0.6013,-0.87974,-0.49515,-0.79621,1.1638,-0.79227,-1.3923,0.29388,2,4
45.977,-0.81614,0.23762,-0.818,-0.75433,-0.91508,0.55172,-0.93926,-0.54785,-0.87074,1.1615,-0.79227,-1.3923,0.23945,2,4
46.552,-0.83633,0.25725,-0.83639,-0.73707,-0.95665,0.49305,-0.99077,-0.5889,-0.90804,1.1585,-0.89407,-1.4377,0.21398,2,4
47.1,-0.85005,0.27249,-0.85072,-0.72519,-0.98541,0.43315,-1.0303,-0.62426,-0.93767,1.1542,-0.92219,-1.4384,0.206,2,4
47.812,-0.86337,0.28402,-0.86566,-0.7145,-1.024,0.35934,-1.0696,-0.65817,-0.96895,1.1513,-0.92219,-1.4384,0.17737,1,3
48.472,-0.88592,0.3057,-0.87909,-0.70381,-1.0507,0.30824,-1.1002,-0.68713,-0.99089,1.152,-0.97122,-1.4291,0.16481,1,3
49.08,-0.94939,0.36168,-0.94513,-0.65172,-1.0838,0.26234,-1.1326,-0.7186,-1.038,1.1476,-1.0339,-1.4066,0.16716,1,3
49.694,-1.0077,0.41832,-1.0156,-0.59509,-1.1214,0.21932,-1.1642,-0.75245,-1.0883,1.1432,-1.0339,-1.4066,0.21642,2,4
50.271,-1.07,0.47811,-1.0717,-0.54283,-1.1484,0.19241,-1.1911,-0.77984,-1.1226,1.1404,-1.0339,-1.4066,0.26539,2,4
50.86,-1.1189,0.52752,-1.1304,-0.48449,-1.1724,0.16822,-1.2102,-0.80077,-1.1619,1.1409,-1.0339,-1.4066,0.32618,2,4
51.448,-1.1611,0.57019,-1.1707,-0.44361,-1.1872,0.15618,-1.2269,-0.8187,-1.186,1.14,-1.0339,-1.4066,0.37928,2,4
52.138,-1.1974,0.60721,-1.2106,-0.40307,-1.2115,0.14249,-1.24,-0.83391,-1.207,1.1393,-1.0339,-1.4066,0.43185,2,4
52.816,-1.2332,0.64331,-1.2406,-0.36975,-1.2303,0.13242,-1.2607,-0.85558,-1.2553,1.1413,-1.3421,-1.283,0.43511,4,6
53.422,-1.2691,0.68054,-1.2716,-0.34622,-1.2767,0.1121,-1.2868,-0.87722,-1.291,1.1367,-1.3769,-1.2719,0.40487,4,6
54.001,-1.2991,0.71037,-1.3062,-0.32512,-1.3143,0.10265,-1.3129,-0.89391,-1.3674,1.1075,-1.4869,-1.2586,0.40293,1,5
54.587,-1.3233,0.73262,-1.3388,-0.3137,-1.3548,0.10157,-1.3397,-0.90766,-1.4084,1.0741,-1.4869,-1.2586,0.35192,1,5
55.176,-1.3432,0.75394,-1.3732,-0.30565,-1.3909,0.09993,-1.3684,-0.91502,-1.4648,1.0001,-1.4869,-1.2586,0.27454,1,5
55.728,-1.3579,0.76576,-1.4012,-0.30229,-1.4236,0.10021,-1.3977,-0.92103,-1.4944,0.94051,-1.4869,-1.2586,0.22174,1,5
56.438,-1.3716,0.7807,-1.4362,-0.30239,-1.4586,0.11017,-1.4337,-0.92107,-1.5259,0.86735,-1.4976,-1.2618,0.17696,1,5
57.094,-1.3969,0.80475,-1.468,-0.30406,-1.5042,0.11684,-1.454,-0.91809,-1.5538,0.80575,-1.4976,-1.2618,0.15694,1,5
57.741,-1.4606,0.86714,-1.5268,-0.3097,-1.5595,0.12917,-1.536,-0.90203,-1.5854,0.75536,-1.4976,-1.2618,0.16749,1,5
58.328,-1.5225,0.92663,-1.5757,-0.31766,-1.6053,0.14247,-1.5912,-0.88517,-1.6099,0.72398,-1.4976,-1.2618,0.22069,1,5
58.918,-1.5758,0.9821,-1.621,-0.32816,-1.6443,0.15201,-1.6359,-0.8707,-1.6407,0.69135,-1.4976,-1.2618,0.29792,1,5
59.517,-1.6244,1.0329,-1.6612,-0.33784,-1.6779,0.15882,-1.673,-0.85882,-1.6407,0.69135,-1.4976,-1.2618,0.3419,1,5

